Differentiable Surface Splatting for Point-based Geometry Processing

We propose Differentiable Surface Splatting (DSS), a high-fidelity differentiable renderer for point clouds. Gradients for point locations and normals are carefully designed to handle discontinuities of the rendering function. Regularization terms are introduced to ensure uniform distribution of the points on the underlying surface. We demonstrate applications of DSS to inverse rendering for geometry synthesis and denoising, where large scale topological changes, as well as small scale detail modifications, are accurately and robustly handled without requiring explicit connectivity, outperforming state-of-the-art techniques. The data and code are at https://github.com/yifita/DSS.

==> figures/backward_rasterization_dL_dI.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'backward_rasterization_dL_dI.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{555.75411539bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70245933)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/backward_rasterization_dL_dI.pdf}}%
    \put(1.,0){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$ x $\end{tabular}}}}%
    \put(-0.004393,0.65194156){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$ y $\end{tabular}}}}%
    \put(0.4553152,0.36558206){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$ \xx $\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/pgf_plots/log.txt <==
2.646594122052192688e-02 7.466667175292968750e+01
2.658863924443721771e-02 7.491287994384765625e+01
2.672068960964679718e-02 7.517532348632812500e+01
2.684624865651130676e-02 7.542247009277343750e+01
2.697874046862125397e-02 7.568077087402343750e+01
2.711072750389575958e-02 7.593557739257812500e+01
2.724622562527656555e-02 7.619459533691406250e+01
2.738017775118350983e-02 7.644813537597656250e+01
2.752128615975379944e-02 7.671255493164062500e+01
2.765929140150547028e-02 7.696855163574218750e+01
2.780487015843391418e-02 7.723583984375000000e+01
2.794891409575939178e-02 7.749757385253906250e+01
2.809559181332588196e-02 7.776133728027343750e+01
2.824518643319606781e-02 7.802751159667968750e+01
2.839311957359313965e-02 7.828798675537109375e+01
2.854834683239459991e-02 7.855839538574218750e+01
2.869846858084201813e-02 7.881713104248046875e+01
2.886107191443443298e-02 7.909434509277343750e+01
2.901726774871349335e-02 7.935770416259765625e+01
2.918265946209430695e-02 7.963349914550781250e+01
2.934729680418968201e-02 7.990495300292968750e+01
2.952398546040058136e-02 8.019290161132812500e+01
2.969471551477909088e-02 8.046789550781250000e+01
2.987201325595378876e-02 8.075013732910156250e+01
3.005120158195495605e-02 8.103199768066406250e+01
3.023003228008747101e-02 8.130997467041015625e+01
3.041547723114490509e-02 8.159477233886718750e+01
3.059978969395160675e-02 8.187442016601562500e+01
3.080056235194206238e-02 8.217523193359375000e+01
3.099368698894977570e-02 8.246090698242187500e+01
3.119508922100067139e-02 8.275505828857421875e+01
3.139959648251533508e-02 8.304988861083984375e+01
3.160511702299118042e-02 8.334233093261718750e+01
3.181839734315872192e-02 8.364182281494140625e+01
3.203281015157699585e-02 8.393888854980468750e+01
3.225653618574142456e-02 8.424464416503906250e+01
3.248232603073120117e-02 8.454895782470703125e+01
3.270423784852027893e-02 8.484394836425781250e+01
3.294659778475761414e-02 8.516158294677734375e+01
3.318256884813308716e-02 8.546638488769531250e+01
3.343006223440170288e-02 8.578144836425781250e+01
3.368404507637023926e-02 8.609996032714843750e+01
3.393448144197463989e-02 8.640936279296875000e+01
3.420125693082809448e-02 8.673396301269531250e+01
3.446936607360839844e-02 8.705513000488281250e+01
3.474232181906700134e-02 8.737700653076171875e+01
3.502738848328590393e-02 8.770780944824218750e+01
3.531323373317718506e-02 8.803416442871093750e+01
3.560510277748107910e-02 8.836198425292968750e+01
3.591132909059524536e-02 8.870020294189453125e+01
3.621887043118476868e-02 8.903412628173828125e+01
3.653402999043464661e-02 8.937048339843750000e+01
3.686533123254776001e-02 8.971787261962890625e+01
3.720005601644515991e-02 9.006256866455078125e+01
3.754451125860214233e-02 9.041087341308593750e+01
3.790607675909996033e-02 9.076966857910156250e+01
3.827553987503051758e-02 9.112930297851562500e+01
3.864442557096481323e-02 9.148152160644531250e+01
3.903680294752120972e-02 9.184886169433593750e+01
3.944896534085273743e-02 9.222686004638671875e+01
3.986214101314544678e-02 9.259794616699218750e+01
4.028178006410598755e-02 9.296704864501953125e+01
4.073048755526542664e-02 9.335330200195312500e+01
4.118930548429489136e-02 9.373956298828125000e+01
4.166028276085853577e-02 9.412721252441406250e+01
4.213748127222061157e-02 9.451115417480468750e+01
4.264410585165023804e-02 9.490937042236328125e+01
4.318375885486602783e-02 9.532327270507812500e+01
4.372916370630264282e-02 9.573120880126953125e+01
4.429247230291366577e-02 9.614199829101562500e+01
4.486951977014541626e-02 9.655211639404296875e+01
4.546472802758216858e-02 9.696424102783203125e+01
4.611010476946830750e-02 9.739908599853515625e+01
4.678078368306159973e-02 9.783827209472656250e+01
4.748862236738204956e-02 9.828834533691406250e+01
4.821937158703804016e-02 9.873912811279296875e+01
4.897834360599517822e-02 9.919309234619140625e+01
4.976955056190490723e-02 9.965160369873046875e+01
5.060262978076934814e-02 1.001188964843750000e+02
5.146450921893119812e-02 1.005864257812500000e+02
5.237551033496856689e-02 1.010638885498046875e+02
5.334773659706115723e-02 1.015554656982421875e+02
5.435857921838760376e-02 1.020479354858398438e+02
5.544399470090866089e-02 1.025567550659179688e+02
5.658160522580146790e-02 1.030691070556640625e+02
5.781255289912223816e-02 1.036007995605468750e+02
5.911553278565406799e-02 1.041395034790039062e+02
6.050703674554824829e-02 1.046892089843750000e+02
6.202567741274833679e-02 1.052610168457031250e+02
6.366372108459472656e-02 1.058472290039062500e+02
6.546316295862197876e-02 1.064574203491210938e+02
6.739652156829833984e-02 1.070767517089843750e+02
6.948220729827880859e-02 1.077062759399414062e+02
7.177977263927459717e-02 1.083574523925781250e+02
7.434386014938354492e-02 1.090367050170898438e+02
7.716938853263854980e-02 1.097330093383789062e+02
8.035448938608169556e-02 1.104592971801757812e+02
8.397943526506423950e-02 1.112189559936523438e+02
8.811447769403457642e-02 1.120093307495117188e+02
9.271614998579025269e-02 1.128061676025390625e+02
9.799896180629730225e-02 1.136288757324218750e+02
1.038622707128524780e-01 1.144442214965820312e+02
1.105823069810867310e-01 1.152726440429687500e+02
1.179798766970634460e-01 1.160757827758789062e+02
1.260531991720199585e-01 1.168450698852539062e+02
1.353409141302108765e-01 1.176169815063476562e+02
1.454639881849288940e-01 1.183465423583984375e+02
1.567972004413604736e-01 1.190521163940429688e+02
1.783422708511352539e+00 1.197244186401367188e+02
7.164382934570312500e-01 1.203638076782226562e+02
6.130105257034301758e-01 1.209711837768554688e+02
4.502069950103759766e-01 1.215583343505859375e+02
3.429832756519317627e-01 1.220878906250000000e+02
2.899292707443237305e-01 1.225802459716796875e+02
2.384143024682998657e-01 1.230475921630859375e+02
1.790789067745208740e-01 1.234854583740234375e+02
1.768858730792999268e-01 1.238829269409179688e+02
1.411570012569427490e-01 1.242834548950195312e+02
1.327222287654876709e-01 1.246270599365234375e+02
1.163940876722335815e-01 1.249464950561523438e+02
9.601673483848571777e-02 1.252514495849609375e+02
8.026698231697082520e-02 1.255122756958007812e+02
8.014839887619018555e-02 1.257491836547851562e+02
7.087156176567077637e-02 1.259755783081054688e+02
5.955721437931060791e-02 1.261946258544921875e+02
5.131956934928894043e-02 1.263661117553710938e+02
4.393335431814193726e-02 1.265341949462890625e+02
4.436893016099929810e-02 1.266674499511718750e+02
3.920579701662063599e-02 1.268098144531250000e+02
3.440677374601364136e-02 1.269444198608398438e+02
2.973243594169616699e-02 1.270656356811523438e+02
2.589906007051467896e-02 1.271624069213867188e+02
2.311632782220840454e-02 1.272359695434570312e+02
2.044308930635452271e-02 1.273095245361328125e+02
1.801182329654693604e-02 1.273791046142578125e+02
1.566593348979949951e-02 1.274488906860351562e+02
1.340290904045104980e-02 1.275189056396484375e+02
1.379965990781784058e-02 1.275532073974609375e+02
1.269751787185668945e-02 1.275876312255859375e+02
1.158870756626129150e-02 1.276225051879882812e+02
1.047182455658912659e-02 1.276578826904296875e+02
9.345155209302902222e-03 1.276938247680664062e+02
8.207853883504867554e-03 1.277303619384765625e+02
7.468242198228836060e-03 1.277542572021484375e+02
6.722621619701385498e-03 1.277784500122070312e+02
5.966223776340484619e-03 1.278030929565429688e+02
5.197599530220031738e-03 1.278282318115234375e+02
4.415452480316162109e-03 1.278539047241210938e+02
3.618229180574417114e-03 1.278801574707031250e+02
2.803590148687362671e-03 1.279070587158203125e+02


==> figures/pgf_plots/one-point-vkr0.1.txt <==
3.257342614233493805e-04 7.466667175292968750e+01
3.266330750193446875e-04 7.469447326660156250e+01
3.275307535659521818e-04 7.472259521484375000e+01
3.284508420620113611e-04 7.475080871582031250e+01
3.293492773082107306e-04 7.477911376953125000e+01
3.302697150502353907e-04 7.480749511718750000e+01
3.311905020382255316e-04 7.483596801757812500e+01
3.321068361401557922e-04 7.486451721191406250e+01
3.330497420392930508e-04 7.489314270019531250e+01
3.339841787237673998e-04 7.492185974121093750e+01
3.349102335050702095e-04 7.495066833496093750e+01
3.358623653184622526e-04 7.497953796386718750e+01
3.368140605743974447e-04 7.500846862792968750e+01
3.377692191861569881e-04 7.503758239746093750e+01
3.387290926184505224e-04 7.506678009033203125e+01
3.396888205315917730e-04 7.509604644775390625e+01
3.406661271583288908e-04 7.512538146972656250e+01
3.416355175431817770e-04 7.515481567382812500e+01
3.426138719078153372e-04 7.518432617187500000e+01
3.435972030274569988e-04 7.521392822265625000e+01
3.445901675149798393e-04 7.524362182617187500e+01
3.455703263171017170e-04 7.527340698242187500e+01
3.465775807853788137e-04 7.530326843261718750e+01
3.475853591226041317e-04 7.533322143554687500e+01
3.485754423309117556e-04 7.536325073242187500e+01
3.495964629109948874e-04 7.539333343505859375e+01
3.506091888993978500e-04 7.542350769042968750e+01
3.516357101034373045e-04 7.545375823974609375e+01
3.526626096572726965e-04 7.548409271240234375e+01
3.536932345014065504e-04 7.551447296142578125e+01
3.547378582879900932e-04 7.554493713378906250e+01
3.557776217348873615e-04 7.557545471191406250e+01
3.568221291061490774e-04 7.560604858398437500e+01
3.578629984986037016e-04 7.563673400878906250e+01
3.589224652387201786e-04 7.566750335693359375e+01
3.599775081966072321e-04 7.569834136962890625e+01
3.610416315495967865e-04 7.572924804687500000e+01
3.621112846303731203e-04 7.576024627685546875e+01
3.631998843047767878e-04 7.579133605957031250e+01
3.642672672867774963e-04 7.582253265380859375e+01
3.653583989944308996e-04 7.585382080078125000e+01
3.664414689410477877e-04 7.588520812988281250e+01
3.675392945297062397e-04 7.591668701171875000e+01
3.686519048642367125e-04 7.594825744628906250e+01
3.697568608913570642e-04 7.597993469238281250e+01
3.708662989083677530e-04 7.601167297363281250e+01
3.719940432347357273e-04 7.604347229003906250e+01
3.731180913746356964e-04 7.607535552978515625e+01
3.742336994037032127e-04 7.610733032226562500e+01
3.753826604224741459e-04 7.613938903808593750e+01
3.765241999644786119e-04 7.617156219482421875e+01
3.776579978875815868e-04 7.620384216308593750e+01
3.788206086028367281e-04 7.623620605468750000e+01
3.799758269451558590e-04 7.626868438720703125e+01
3.811511269304901361e-04 7.630126190185546875e+01
3.823231963906437159e-04 7.633393859863281250e+01
3.834961389657109976e-04 7.636669921875000000e+01
3.846791223622858524e-04 7.639953613281250000e+01
3.858726413454860449e-04 7.643246459960937500e+01
3.870672953780740499e-04 7.646548461914062500e+01
3.882544115185737610e-04 7.649861145019531250e+01
3.894693509209901094e-04 7.653178405761718750e+01
3.906809433829039335e-04 7.656504821777343750e+01
3.918978327419608831e-04 7.659838867187500000e+01
3.931210376322269440e-04 7.663182830810546875e+01
3.943503834307193756e-04 7.666535949707031250e+01
3.955853753723204136e-04 7.669897460937500000e+01
3.968218516092747450e-04 7.673268127441406250e+01
3.980645851697772741e-04 7.676648712158203125e+01
3.993283899035304785e-04 7.680039978027343750e+01
4.005944647360593081e-04 7.683442687988281250e+01
4.018484032712876797e-04 7.686856842041015625e+01
4.031283606309443712e-04 7.690281677246093750e+01
4.044057277496904135e-04 7.693717956542968750e+01
4.057085607200860977e-04 7.697163391113281250e+01
4.069990827701985836e-04 7.700619506835937500e+01
4.082911764271557331e-04 7.704084777832031250e+01
4.096129559911787510e-04 7.707557678222656250e+01
4.109267028979957104e-04 7.711039733886718750e+01
4.122433601878583431e-04 7.714533996582031250e+01
4.135811759624630213e-04 7.718038940429687500e+01
4.149075539316982031e-04 7.721556091308593750e+01
4.162509285379201174e-04 7.725084686279296875e+01
4.176018701400607824e-04 7.728625488281250000e+01
4.189599712844938040e-04 7.732176971435546875e+01
4.203341668471693993e-04 7.735737609863281250e+01
4.216964007355272770e-04 7.739308929443359375e+01
4.230656777508556843e-04 7.742890930175781250e+01
4.244562587700784206e-04 7.746482086181640625e+01
4.258448316249996424e-04 7.750085449218750000e+01
4.272447840776294470e-04 7.753697204589843750e+01
4.286647599656134844e-04 7.757315063476562500e+01
4.300686996430158615e-04 7.760945892333984375e+01
4.314896941650658846e-04 7.764587402343750000e+01
4.329324001446366310e-04 7.768238830566406250e+01
4.343585751485079527e-04 7.771901702880859375e+01
4.358012520242482424e-04 7.775573730468750000e+01
4.372474213596433401e-04 7.779258728027343750e+01
4.387065418995916843e-04 7.782955932617187500e+01
4.401738697197288275e-04 7.786665344238281250e+01
4.416545853018760681e-04 7.790387725830078125e+01
4.431336710695177317e-04 7.794122314453125000e+01
4.446262610144913197e-04 7.797869873046875000e+01
4.461264179553836584e-04 7.801628112792968750e+01
4.476478789001703262e-04 7.805393981933593750e+01
4.491432919166982174e-04 7.809172058105468750e+01
4.506758996285498142e-04 7.812960815429687500e+01
4.522127273958176374e-04 7.816763305664062500e+01
4.537485947366803885e-04 7.820579528808593750e+01
4.552979953587055206e-04 7.824407958984375000e+01
4.568565345834940672e-04 7.828250122070312500e+01
4.584141715895384550e-04 7.832106018066406250e+01
4.599947424139827490e-04 7.835972595214843750e+01
4.615834914147853851e-04 7.839849853515625000e+01
4.631805641110986471e-04 7.843739318847656250e+01
4.647765308618545532e-04 7.847640991210937500e+01
4.663899017032235861e-04 7.851551818847656250e+01
4.680026031564921141e-04 7.855476379394531250e+01
4.696378891821950674e-04 7.859410095214843750e+01
4.712719237431883812e-04 7.863356018066406250e+01
4.729148640763014555e-04 7.867314147949218750e+01
4.745570477098226547e-04 7.871285247802734375e+01
4.762175085488706827e-04 7.875267028808593750e+01
4.778877191711217165e-04 7.879263305664062500e+01
4.795575805474072695e-04 7.883273315429687500e+01
4.812671977560967207e-04 7.887297058105468750e+01
4.829622630495578051e-04 7.891336059570312500e+01
4.846670781262218952e-04 7.895389556884765625e+01
4.863865906372666359e-04 7.899456024169921875e+01
4.881196073256433010e-04 7.903533172607421875e+01
4.898617626167833805e-04 7.907622528076171875e+01
4.915933823212981224e-04 7.911724853515625000e+01
4.933603340759873390e-04 7.915840911865234375e+01
4.951275768689811230e-04 7.919972229003906250e+01
4.969051806256175041e-04 7.924118041992187500e+01
4.987035063095390797e-04 7.928279113769531250e+01
5.004929262213408947e-04 7.932456207275390625e+01
5.023065023124217987e-04 7.936644744873046875e+01
5.041101248934864998e-04 7.940847015380859375e+01
5.059393006376922131e-04 7.945063781738281250e+01
5.077683599665760994e-04 7.949293518066406250e+01
5.096266395412385464e-04 7.953533935546875000e+01
5.114838713780045509e-04 7.957785034179687500e+01
5.133619415573775768e-04 7.962050628662109375e+01
5.152458907105028629e-04 7.966331481933593750e+01
5.171247175894677639e-04 7.970625305175781250e+01
5.190191441215574741e-04 7.974932861328125000e+01
5.209247465245425701e-04 7.979255676269531250e+01
5.228570662438869476e-04 7.983593750000000000e+01
5.248010857030749321e-04 7.987948608398437500e+01
5.267368396744132042e-04 7.992320251464843750e+01
5.286940722726285458e-04 7.996707153320312500e+01
5.306675448082387447e-04 8.001108551025390625e+01
5.326409591361880302e-04 8.005522155761718750e+01
5.346254329197108746e-04 8.009950256347656250e+01
5.366264958865940571e-04 8.014393615722656250e+01
5.386348348110914230e-04 8.018853759765625000e+01
5.406605778262019157e-04 8.023330688476562500e+01
5.427040159702301025e-04 8.027824401855468750e+01
5.447597941383719444e-04 8.032334899902343750e+01
5.468221497721970081e-04 8.036860656738281250e+01
5.488860188052058220e-04 8.041401672363281250e+01
5.509821348823606968e-04 8.045957183837890625e+01
5.530700436793267727e-04 8.050529479980468750e+01
5.551946233026683331e-04 8.055113983154296875e+01
5.572990048676729202e-04 8.059712219238281250e+01
5.594418034888803959e-04 8.064325714111328125e+01
5.615864647552371025e-04 8.068955230712890625e+01
5.637486465275287628e-04 8.073600769042968750e+01
5.659079761244356632e-04 8.078262329101562500e+01
5.680957692675292492e-04 8.082940673828125000e+01
5.703024216927587986e-04 8.087637329101562500e+01
5.724976072087883949e-04 8.092353820800781250e+01
5.747214308939874172e-04 8.097087097167968750e+01
5.769682466052472591e-04 8.101835632324218750e+01
5.792168085463345051e-04 8.106599426269531250e+01
5.814732285216450691e-04 8.111379241943359375e+01
5.837435019202530384e-04 8.116177368164062500e+01
5.860431701876223087e-04 8.120993041992187500e+01
5.883472622372210026e-04 8.125828552246093750e+01
5.906603182666003704e-04 8.130682373046875000e+01
5.929924664087593555e-04 8.135553741455078125e+01
5.953479558229446411e-04 8.140441131591796875e+01
5.976870306767523289e-04 8.145347595214843750e+01
6.000759894959628582e-04 8.150270080566406250e+01
6.024572066962718964e-04 8.155208587646484375e+01
6.048461073078215122e-04 8.160162353515625000e+01
6.072649848647415638e-04 8.165133666992187500e+01
6.096930592320859432e-04 8.170123291015625000e+01
6.121443584561347961e-04 8.175127410888671875e+01
6.145907100290060043e-04 8.180152893066406250e+01
6.170680862851440907e-04 8.185197448730468750e+01
6.195608293637633324e-04 8.190261840820312500e+01
6.220647483132779598e-04 8.195347595214843750e+01
6.245789700187742710e-04 8.200453186035156250e+01
6.271120510064065456e-04 8.205574798583984375e+01
6.296543288044631481e-04 8.210713195800781250e+01
6.322276894934475422e-04 8.215870666503906250e+01
6.348071037791669369e-04 8.221049499511718750e+01
6.373978685587644577e-04 8.226249694824218750e+01


==> figures/pgf_plots/one-point-vrk0.05.txt <==
3.059577124986390118e-08 7.466667175292968750e+01
3.060238995544750651e-08 7.466667175292968750e+01
3.060280917566160497e-08 7.466670227050781250e+01
3.060311826175166061e-08 7.466672515869140625e+01
3.060119979636510834e-08 7.466674804687500000e+01
3.059702891050619655e-08 7.466676330566406250e+01
3.060365116880348069e-08 7.466676330566406250e+01
3.060384656805581471e-08 7.466677856445312500e+01
3.059967212948322413e-08 7.466679382324218750e+01
3.060418052314162196e-08 7.466680145263671875e+01
3.060644004904133908e-08 7.466680908203125000e+01
3.060446474023592600e-08 7.466682434082031250e+01
3.060246100972108252e-08 7.466683959960937500e+01
3.060037201407794782e-08 7.466684722900390625e+01
3.060265996168709535e-08 7.466685485839843750e+01
3.060288022993518098e-08 7.466687011718750000e+01
3.059868092236683879e-08 7.466688537597656250e+01
3.060530318066412292e-08 7.466688537597656250e+01
3.060327458115352783e-08 7.466690063476562500e+01
3.060135611576697556e-08 7.466691589355468750e+01
3.060580766600651259e-08 7.466692352294921875e+01
3.060809561361566011e-08 7.466693115234375000e+01
3.060614517380599864e-08 7.466694641113281250e+01
3.060840114699203696e-08 7.466695404052734375e+01
3.060205600036169926e-08 7.466696929931640625e+01
3.060430842083405878e-08 7.466697692871093750e+01
3.060235798102439730e-08 7.466699218750000000e+01
3.060464592863354483e-08 7.466699981689453125e+01
3.060915787500562146e-08 7.466700744628906250e+01
3.060492659301417007e-08 7.466702270507812500e+01
3.060514686126225570e-08 7.466703796386718750e+01
3.060748809957658523e-08 7.466704559326171875e+01
3.060977604718573275e-08 7.466705322265625000e+01
3.060782560737607128e-08 7.466706848144531250e+01
3.060350906025632867e-08 7.466707611083984375e+01
3.060373643393177190e-08 7.466709136962890625e+01
3.060598885440413142e-08 7.466709899902343750e+01
3.060404552002182754e-08 7.466711425781250000e+01
3.060629794049418706e-08 7.466712188720703125e+01
3.060863562609483779e-08 7.466712951660156250e+01
3.060660702658424270e-08 7.466714477539062500e+01
3.060682729483232833e-08 7.466716003417968750e+01
3.061343178956121847e-08 7.466716003417968750e+01
3.061142450633269618e-08 7.466717529296875000e+01
3.060285536093942937e-08 7.466719055175781250e+01
3.060305076019176340e-08 7.466720581054687500e+01
3.060967301848904754e-08 7.466720581054687500e+01
3.060764086626477365e-08 7.466722106933593750e+01
3.060569753188246978e-08 7.466723632812500000e+01
3.060369380136762629e-08 7.466725158691406250e+01
3.061028763795548002e-08 7.466725158691406250e+01
3.061051501163092325e-08 7.466726684570312500e+01
3.060634057305833267e-08 7.466728210449218750e+01
3.061082409772097890e-08 7.466728973388671875e+01
3.061308362362069602e-08 7.466729736328125000e+01
3.060675979327243112e-08 7.466731262207031250e+01
3.060898734474903904e-08 7.466732025146484375e+01
3.060704401036673517e-08 7.466733551025390625e+01
3.060932485254852509e-08 7.466734313964843750e+01
3.060737441273886361e-08 7.466735839843750000e+01
3.060963393863858073e-08 7.466736602783203125e+01
3.061414233229697857e-08 7.466737365722656250e+01
3.061216702349156549e-08 7.466738891601562500e+01
3.061016329297672200e-08 7.466740417480468750e+01
3.061673581328250293e-08 7.466740417480468750e+01
3.061036224494273483e-08 7.466741943359375000e+01
3.060841180513307336e-08 7.466743469238281250e+01
3.060637965290879947e-08 7.466744995117187500e+01
3.061300546391976241e-08 7.466744995117187500e+01
3.061322928488152684e-08 7.466746520996093750e+01
3.060905839902261505e-08 7.466748046875000000e+01
3.060925379827494908e-08 7.466749572753906250e+01
3.061580144958497840e-08 7.466749572753906250e+01
3.061384745706163812e-08 7.466751098632812500e+01
3.061181530483736424e-08 7.466752624511718750e+01
3.060975828361733875e-08 7.466753387451171875e+01
3.061201425680337707e-08 7.466754150390625000e+01
3.061223452505146270e-08 7.466755676269531250e+01
3.061234821188918431e-08 7.466756439208984375e+01
3.061254361114151834e-08 7.466757965087890625e+01
3.061262887626980955e-08 7.466758728027343750e+01
3.061285269723157398e-08 7.466760253906250000e+01
3.061518683011854591e-08 7.466761016845703125e+01
3.061965259121279814e-08 7.466761779785156250e+01
3.061552789063171076e-08 7.466763305664062500e+01
3.060909747887308185e-08 7.466764831542968750e+01
3.061143871718741138e-08 7.466765594482421875e+01
3.061595066355948802e-08 7.466766357421875000e+01
3.061174425056378823e-08 7.466767883300781250e+01
3.061193964981612226e-08 7.466769409179687500e+01
3.061205688936752267e-08 7.466770172119140625e+01
3.061656528302592051e-08 7.466770935058593750e+01
3.061453313080164662e-08 7.466772460937500000e+01
3.061255782199623354e-08 7.466773986816406250e+01
3.061913034230201447e-08 7.466773986816406250e+01
3.061932574155434850e-08 7.466775512695312500e+01
3.061075304344740289e-08 7.466777038574218750e+01
3.061525788439212192e-08 7.466777801513671875e+01
3.061757425371069985e-08 7.466778564453125000e+01
3.061557052319585637e-08 7.466780090332031250e+01
3.061139608462326578e-08 7.466781616210937500e+01
3.061587605657223321e-08 7.466782379150390625e+01
3.061822084760024154e-08 7.466783142089843750e+01
3.061841269413889677e-08 7.466784667968750000e+01
3.061640896362405329e-08 7.466786193847656250e+01
3.062301701106662222e-08 7.466786193847656250e+01
3.061660436287638731e-08 7.466787719726562500e+01
3.061466102849408344e-08 7.466789245605468750e+01
3.061262887626980955e-08 7.466790771484375000e+01
3.061497011458413908e-08 7.466791534423828125e+01
3.061947850824253692e-08 7.466792297363281250e+01
3.061527920067419473e-08 7.466793823242187500e+01
3.061549946892228036e-08 7.466795349121093750e+01
3.062204356751863088e-08 7.466795349121093750e+01
3.062009668042264821e-08 7.466796875000000000e+01
3.061806808091205312e-08 7.466798400878906250e+01
3.061600395426467003e-08 7.466799163818359375e+01
3.061829190187381755e-08 7.466799926757812500e+01
3.061848374841247278e-08 7.466801452636718750e+01
3.061654041403016890e-08 7.466802978515625000e+01
3.061879283450252842e-08 7.466803741455078125e+01
3.062113407281685795e-08 7.466804504394531250e+01
3.061912678958833567e-08 7.466806030273437500e+01
3.061932574155434850e-08 7.466807556152343750e+01
3.062589826186012942e-08 7.466807556152343750e+01
3.062392295305471634e-08 7.466809082031250000e+01
3.061531828052466153e-08 7.466810607910156250e+01
3.061554210148642596e-08 7.466812133789062500e+01
3.062219278149314050e-08 7.466812133789062500e+01
3.062013576027311501e-08 7.466813659667968750e+01
3.062036313394855824e-08 7.466815185546875000e+01
3.061615672095285845e-08 7.466816711425781250e+01
3.062498876715835650e-08 7.466816711425781250e+01
3.062300990563926462e-08 7.466818237304687500e+01
3.062097775341499073e-08 7.466819763183593750e+01
3.062331543901564146e-08 7.466820526123046875e+01
3.061691700168012176e-08 7.466822052001953125e+01
3.061922626557134208e-08 7.466822814941406250e+01
3.061945008653310651e-08 7.466824340820312500e+01
3.061956377337082813e-08 7.466825103759765625e+01
3.062404374531979556e-08 7.466825866699218750e+01
3.062201159309552168e-08 7.466827392578125000e+01
3.062006470599953900e-08 7.466828918457031250e+01
3.062458020508529444e-08 7.466829681396484375e+01
3.062683973098501156e-08 7.466830444335937500e+01
3.062488573846167128e-08 7.466831970214843750e+01
3.062714526436138840e-08 7.466832733154296875e+01
3.062082143401312351e-08 7.466834259033203125e+01
3.062308095991284063e-08 7.466835021972656250e+01
3.062110565110742755e-08 7.466836547851562500e+01
3.062132947206919198e-08 7.466838073730468750e+01
3.062787712337922130e-08 7.466838073730468750e+01
3.062592313085588103e-08 7.466839599609375000e+01
3.062389097863160714e-08 7.466841125488281250e+01
3.062194409153562447e-08 7.466842651367187500e+01
3.062849174284565379e-08 7.466842651367187500e+01
3.062871556380741822e-08 7.466844177246093750e+01
3.062236331174972293e-08 7.466845703125000000e+01
3.062036313394855824e-08 7.466847229003906250e+01
3.062913833673519548e-08 7.466847229003906250e+01
3.062495679273524729e-08 7.466848754882812500e+01
3.062298503664351301e-08 7.466850280761718750e+01
3.062523390440219373e-08 7.466851043701171875e+01
3.062546483079131576e-08 7.466852569580078125e+01
3.062998032987707120e-08 7.466853332519531250e+01
3.062577391688137141e-08 7.466854858398437500e+01
3.061945363924678531e-08 7.466856384277343750e+01
3.062599773784313584e-08 7.466856384277343750e+01
3.062618958438179106e-08 7.466857910156250000e+01
3.062198672409977007e-08 7.466859436035156250e+01
3.062649867047184671e-08 7.466860198974609375e+01
3.062455178337586403e-08 7.466861724853515625e+01
3.062683617827133276e-08 7.466862487792968750e+01
3.062703157752366678e-08 7.466864013671875000e+01
3.062934794684224471e-08 7.466864776611328125e+01
3.063163589445139223e-08 7.466865539550781250e+01
3.063185616269947786e-08 7.466867065429687500e+01
3.062324793745574425e-08 7.466868591308593750e+01
3.062775988382782089e-08 7.466869354248046875e+01
3.063010112214215042e-08 7.466870117187500000e+01
3.062806896991787653e-08 7.466871643066406250e+01
3.062386255692217674e-08 7.466873168945312500e+01
3.062837805600793217e-08 7.466873931884765625e+01
3.063289710780736641e-08 7.466874694824218750e+01
3.063094666799770494e-08 7.466876220703125000e+01
3.062888609406400064e-08 7.466877746582031250e+01
3.063549414150656958e-08 7.466877746582031250e+01
3.062910636231208628e-08 7.466879272460937500e+01
3.062930176156442030e-08 7.466880798339843750e+01
3.062512377027815091e-08 7.466882324218750000e+01
3.062964282207758515e-08 7.466883087158203125e+01
3.063198050767823588e-08 7.466883850097656250e+01
3.062994835545396199e-08 7.466885375976562500e+01
3.063014730741997482e-08 7.466886901855468750e+01
3.063248854573430435e-08 7.466887664794921875e+01
3.063474807163402147e-08 7.466888427734375000e+01
3.063279407911068120e-08 7.466889953613281250e+01
3.062638853634780389e-08 7.466891479492187500e+01
3.062658393560013792e-08 7.466893005371093750e+01
3.063321685203845846e-08 7.466893005371093750e+01


==> figures/pgf_plots/one-point-vrk0.5.txt <==
6.498009897768497467e-03 7.466667175292968750e+01
6.458658259361982346e-03 7.509532165527343750e+01
6.418971810489892960e-03 7.552528381347656250e+01
6.379137281328439713e-03 7.595297241210937500e+01
6.339267361909151077e-03 7.637803649902343750e+01
6.299472413957118988e-03 7.680048370361328125e+01
6.259553134441375732e-03 7.722025299072265625e+01
6.219584960490465164e-03 7.763737487792968750e+01
6.179716438055038452e-03 7.805181121826171875e+01
6.139810197055339813e-03 7.846360778808593750e+01
6.099876482039690018e-03 7.887274169921875000e+01
6.060090381652116776e-03 7.927922058105468750e+01
6.020184606313705444e-03 7.968302917480468750e+01
5.980305839329957962e-03 8.008417510986328125e+01
5.940522532910108566e-03 8.048267364501953125e+01
5.900741089135408401e-03 8.087850952148437500e+01
5.860999692231416702e-03 8.127170562744140625e+01
5.821170285344123840e-03 8.166224670410156250e+01
5.781629122793674469e-03 8.205013275146484375e+01
5.742042791098356247e-03 8.243538665771484375e+01
5.702486727386713028e-03 8.281799316406250000e+01
5.663064774125814438e-03 8.319796752929687500e+01
5.623681470751762390e-03 8.357531738281250000e+01
5.584374535828828812e-03 8.395004272460937500e+01
5.545214749872684479e-03 8.432214355468750000e+01
5.506075918674468994e-03 8.469163513183593750e+01
5.466996226459741592e-03 8.505851745605468750e+01
5.427950527518987656e-03 8.542277526855468750e+01
5.389162339270114899e-03 8.578446197509765625e+01
5.350447259843349457e-03 8.614353942871093750e+01
5.311776418238878250e-03 8.650004577636718750e+01
5.273186136037111282e-03 8.685397338867187500e+01
5.234898533672094345e-03 8.720532989501953125e+01
5.196605343371629715e-03 8.755413818359375000e+01
5.158346146345138550e-03 8.790038299560546875e+01
5.120303947478532791e-03 8.824407958984375000e+01
5.082512740045785904e-03 8.858525085449218750e+01
5.044674500823020935e-03 8.892388153076171875e+01
5.007061641663312912e-03 8.926000976562500000e+01
4.969500470906496048e-03 8.959362792968750000e+01
4.932143259793519974e-03 8.992473602294921875e+01
4.894930403679609299e-03 9.025335693359375000e+01
4.857952706515789032e-03 9.057951354980468750e+01
4.820955451577901840e-03 9.090317535400390625e+01
4.784198012202978134e-03 9.122438049316406250e+01
4.747651517391204834e-03 9.154316711425781250e+01
4.711153451353311539e-03 9.185948181152343750e+01
4.674929194152355194e-03 9.217338562011718750e+01
4.638783633708953857e-03 9.248487091064453125e+01
4.602778237313032150e-03 9.279393005371093750e+01
4.566970281302928925e-03 9.310060119628906250e+01
4.531385842710733414e-03 9.340489196777343750e+01
4.495999775826931000e-03 9.370681762695312500e+01
4.460734780877828598e-03 9.400637817382812500e+01
4.425617866218090057e-03 9.430358123779296875e+01
4.390759393572807312e-03 9.459844970703125000e+01
4.355974495410919189e-03 9.489098358154296875e+01
4.321423824876546860e-03 9.518119812011718750e+01
4.287055693566799164e-03 9.546911621093750000e+01
4.252893850207328796e-03 9.575476074218750000e+01
4.218893125653266907e-03 9.603811645507812500e+01
4.185076802968978882e-03 9.631922149658203125e+01
4.151448607444763184e-03 9.659806060791015625e+01
4.117936361581087112e-03 9.687464904785156250e+01
4.084737971425056458e-03 9.714901733398437500e+01
4.051703959703445435e-03 9.742117309570312500e+01
4.018860403448343277e-03 9.769113159179687500e+01
3.986185882240533829e-03 9.795888519287109375e+01
3.953658975660800934e-03 9.822444915771484375e+01
3.921370487660169601e-03 9.848787689208984375e+01
3.889302024617791176e-03 9.874913787841796875e+01
3.857405856251716614e-03 9.900826263427734375e+01
3.825657768175005913e-03 9.926525878906250000e+01
3.794176271185278893e-03 9.952014923095703125e+01
3.762845415621995926e-03 9.977294158935546875e+01
3.731805132701992989e-03 1.000236358642578125e+02
3.700844943523406982e-03 1.002722702026367188e+02
3.670140169560909271e-03 1.005188446044921875e+02
3.639643779024481773e-03 1.007633743286132812e+02
3.609314095228910446e-03 1.010058670043945312e+02
3.579193726181983948e-03 1.012463378906250000e+02
3.549272194504737854e-03 1.014847946166992188e+02
3.519549733027815819e-03 1.017212600708007812e+02
3.490047296509146690e-03 1.019557495117187500e+02
3.460638690739870071e-03 1.021882476806640625e+02
3.431534394621849060e-03 1.024188079833984375e+02
3.402656642720103264e-03 1.026474456787109375e+02
3.373898100107908249e-03 1.028741302490234375e+02
3.345386357977986336e-03 1.030989227294921875e+02
3.317052498459815979e-03 1.033218078613281250e+02
3.288916544988751411e-03 1.035428085327148438e+02
3.260958474129438400e-03 1.037619247436523438e+02
3.233219031244516373e-03 1.039791793823242188e+02
3.205676795914769173e-03 1.041945800781250000e+02
3.178329207003116608e-03 1.044081573486328125e+02
3.151178592815995216e-03 1.046199111938476562e+02
3.124203765764832497e-03 1.048298568725585938e+02
3.097484121099114418e-03 1.050379943847656250e+02
3.070908132940530777e-03 1.052443695068359375e+02
3.044538432732224464e-03 1.054489593505859375e+02
3.018334042280912399e-03 1.056517944335937500e+02
2.992407185956835747e-03 1.058528823852539062e+02
2.966598607599735260e-03 1.060522384643554688e+02
2.940999343991279602e-03 1.062498855590820312e+02
2.915582619607448578e-03 1.064458236694335938e+02
2.890356816351413727e-03 1.066400680541992188e+02
2.865367336198687553e-03 1.068326263427734375e+02
2.840531291440129280e-03 1.070235137939453125e+02
2.815847052261233330e-03 1.072127609252929688e+02
2.791403327137231827e-03 1.074003677368164062e+02
2.767231315374374390e-03 1.075855636596679688e+02
2.743314485996961594e-03 1.077686233520507812e+02
2.719635609537363052e-03 1.079496078491210938e+02
2.696160925552248955e-03 1.081290512084960938e+02
2.672857604920864105e-03 1.083069534301757812e+02
2.649689791724085808e-03 1.084833374023437500e+02
2.626834670081734657e-03 1.086574325561523438e+02
2.604236593469977379e-03 1.088295364379882812e+02
2.581877401098608971e-03 1.089996719360351562e+02
2.559670014306902885e-03 1.091683807373046875e+02
2.537646563723683357e-03 1.093351898193359375e+02
2.515872474759817123e-03 1.095003280639648438e+02
2.494378481060266495e-03 1.096635665893554688e+02
2.473113127052783966e-03 1.098244705200195312e+02
2.452096669003367424e-03 1.099835357666015625e+02
2.431214787065982819e-03 1.101412963867187500e+02
2.410551998764276505e-03 1.102972793579101562e+02
2.390065928921103477e-03 1.104519882202148438e+02
2.369812689721584320e-03 1.106046600341796875e+02
2.349882619455456734e-03 1.107551193237304688e+02
2.330048941075801849e-03 1.109043579101562500e+02
2.310470445081591606e-03 1.110519104003906250e+02
2.290984848514199257e-03 1.111982803344726562e+02
2.271791221573948860e-03 1.113425750732421875e+02
2.252800855785608292e-03 1.114854660034179688e+02
2.233996288850903511e-03 1.116267089843750000e+02
2.215432003140449524e-03 1.117658538818359375e+02
2.197088208049535751e-03 1.119034194946289062e+02
2.178887603804469109e-03 1.120399322509765625e+02
2.160845557227730751e-03 1.121750259399414062e+02
2.142983255907893181e-03 1.123085937500000000e+02
2.125352155417203903e-03 1.124407119750976562e+02
2.107916399836540222e-03 1.125710449218750000e+02
2.090696012601256371e-03 1.126998977661132812e+02
2.073612296953797340e-03 1.128273162841796875e+02
2.056766534224152565e-03 1.129532852172851562e+02
2.040051622316241264e-03 1.130779190063476562e+02
2.023450331762433052e-03 1.132016525268554688e+02
2.007114235311746597e-03 1.133235778808593750e+02
1.990863587707281113e-03 1.134446258544921875e+02
1.974811078980565071e-03 1.135640029907226562e+02
1.958979992195963860e-03 1.136820144653320312e+02
1.943285344168543816e-03 1.137987213134765625e+02
1.927797566168010235e-03 1.139141006469726562e+02
1.912380917929112911e-03 1.140286712646484375e+02
1.897184993140399456e-03 1.141417160034179688e+02
1.882131095044314861e-03 1.142534790039062500e+02
1.867232960648834705e-03 1.143640365600585938e+02
1.852462417446076870e-03 1.144735870361328125e+02
1.837891759350895882e-03 1.145818710327148438e+02
1.823516446165740490e-03 1.146884231567382812e+02
1.809246488846838474e-03 1.147942657470703125e+02
1.795106451027095318e-03 1.148988952636718750e+02
1.781098777428269386e-03 1.150028381347656250e+02
1.767247682437300682e-03 1.151053543090820312e+02
1.753477612510323524e-03 1.152071990966796875e+02
1.739936997182667255e-03 1.153074722290039062e+02
1.726493937894701958e-03 1.154070892333984375e+02
1.713195815682411194e-03 1.155052795410156250e+02
1.699999789707362652e-03 1.156028442382812500e+02
1.687029609456658363e-03 1.156988067626953125e+02
1.674111466854810715e-03 1.157941589355468750e+02
1.661353511735796928e-03 1.158884124755859375e+02
1.648681354708969593e-03 1.159820861816406250e+02
1.636155531741678715e-03 1.160744171142578125e+02
1.623725984245538712e-03 1.161661834716796875e+02
1.611420069821178913e-03 1.162569198608398438e+02
1.599260955117642879e-03 1.163466567993164062e+02
1.587195089086890221e-03 1.164355926513671875e+02
1.575289410538971424e-03 1.165234680175781250e+02
1.563503057695925236e-03 1.166102905273437500e+02
1.551837660372257233e-03 1.166961364746093750e+02
1.540260505862534046e-03 1.167814788818359375e+02
1.528804772533476353e-03 1.168658065795898438e+02
1.517432974651455879e-03 1.169496536254882812e+02
1.506147789768874645e-03 1.170326614379882812e+02
1.494986936450004578e-03 1.171148071289062500e+02
1.483943429775536060e-03 1.171959686279296875e+02
1.473017502576112747e-03 1.172762451171875000e+02
1.462210784666240215e-03 1.173557815551757812e+02
1.451483229175209999e-03 1.174346160888671875e+02
1.440905616618692875e-03 1.175124816894531250e+02
1.430354779586195946e-03 1.175899200439453125e+02
1.420009881258010864e-03 1.176659393310546875e+02
1.409703632816672325e-03 1.177415466308593750e+02
1.399467233568429947e-03 1.178167419433593750e+02
1.389375422149896622e-03 1.178910369873046875e+02
1.379295019432902336e-03 1.179649124145507812e+02
1.369397272355854511e-03 1.180376510620117188e+02
1.359530608169734478e-03 1.181100234985351562e+02


==> figures/pgf_plots/one-point-vrk5.txt <==
7.353933993726968765e-03 7.466667175292968750e+01
7.286808453500270844e-03 7.515402221679687500e+01
7.219723425805568695e-03 7.564138031005859375e+01
7.153240032494068146e-03 7.612467956542968750e+01
7.087403442710638046e-03 7.660357666015625000e+01
7.022164296358823776e-03 7.707807922363281250e+01
6.957390811294317245e-03 7.754820251464843750e+01
6.893299985677003860e-03 7.801399230957031250e+01
6.829837337136268616e-03 7.847550201416015625e+01
6.766910664737224579e-03 7.893276977539062500e+01
6.704602390527725220e-03 7.938581848144531250e+01
6.642782129347324371e-03 7.983468627929687500e+01
6.581570953130722046e-03 8.027941131591796875e+01
6.520918570458889008e-03 8.072004699707031250e+01
6.460781209170818329e-03 8.115661621093750000e+01
6.401275750249624252e-03 8.158917236328125000e+01
6.342359352856874466e-03 8.201773071289062500e+01
6.283816415816545486e-03 8.244235229492187500e+01
6.225894670933485031e-03 8.286305236816406250e+01
6.168501451611518860e-03 8.327987670898437500e+01
6.111675407737493515e-03 8.369285583496093750e+01
6.055252626538276672e-03 8.410202789306640625e+01
5.999502260237932205e-03 8.450743103027343750e+01
5.944222677499055862e-03 8.490910339355468750e+01
5.889264866709709167e-03 8.530705261230468750e+01
5.834924522787332535e-03 8.570133972167968750e+01
5.781303159892559052e-03 8.609199523925781250e+01
5.727916490286588669e-03 8.647904968261718750e+01
5.675129592418670654e-03 8.686252593994140625e+01
5.622789729386568069e-03 8.724247741699218750e+01
5.570862907916307449e-03 8.761891174316406250e+01
5.519585683941841125e-03 8.799188995361328125e+01
5.468674935400485992e-03 8.836141967773437500e+01
5.418161395937204361e-03 8.872755432128906250e+01
5.368184763938188553e-03 8.909028625488281250e+01
5.318664480000734329e-03 8.944969177246093750e+01
5.269601475447416306e-03 8.980577087402343750e+01
5.220986437052488327e-03 9.015857696533203125e+01
5.172818899154663086e-03 9.050812530517578125e+01
5.125095136463642120e-03 9.085444641113281250e+01
5.077809561043977737e-03 9.119757080078125000e+01
5.030895117670297623e-03 9.153752136230468750e+01
4.984540864825248718e-03 9.187433624267578125e+01
4.938514903187751770e-03 9.220805358886718750e+01
4.892976954579353333e-03 9.253869628906250000e+01
4.847887903451919556e-03 9.286627197265625000e+01
4.803149960935115814e-03 9.319084167480468750e+01
4.758765455335378647e-03 9.351240539550781250e+01
4.714877344667911530e-03 9.383100891113281250e+01
4.671337082982063293e-03 9.414665985107421875e+01
4.628282506018877029e-03 9.445941162109375000e+01
4.585450049489736557e-03 9.476927185058593750e+01
4.543187562376260757e-03 9.507625579833984375e+01
4.501313902437686920e-03 9.538041687011718750e+01
4.459737334400415421e-03 9.568177795410156250e+01
4.418545402586460114e-03 9.598034667968750000e+01
4.377788398414850235e-03 9.627616119384765625e+01
4.337378311902284622e-03 9.656925201416015625e+01
4.297311883419752121e-03 9.685964202880859375e+01
4.257642664015293121e-03 9.714734649658203125e+01
4.218338523060083389e-03 9.743239593505859375e+01
4.179398063570261002e-03 9.771480560302734375e+01
4.140814300626516342e-03 9.799461364746093750e+01
4.102585837244987488e-03 9.827184295654296875e+01
4.064658656716346741e-03 9.854650878906250000e+01
4.027158021926879883e-03 9.881863403320312500e+01
3.990001510828733444e-03 9.908825683593750000e+01
3.953112754970788956e-03 9.935538482666015625e+01
3.916663117706775665e-03 9.962005615234375000e+01
3.880477743223309517e-03 9.988225555419921875e+01
3.844696097075939178e-03 1.001420593261718750e+02
3.809171961620450020e-03 1.003994598388671875e+02
3.773986361920833588e-03 1.006544876098632812e+02
3.739150473847985268e-03 1.009071502685546875e+02
3.704634960740804672e-03 1.011574859619140625e+02
3.670460078865289688e-03 1.014055175781250000e+02
3.636540845036506653e-03 1.016512603759765625e+02
3.602903103455901146e-03 1.018947143554687500e+02
3.569677937775850296e-03 1.021359252929687500e+02
3.536668373271822929e-03 1.023749084472656250e+02
3.504039486870169640e-03 1.026117019653320312e+02
3.471700940281152725e-03 1.028462982177734375e+02
3.439660416916012764e-03 1.030787277221679688e+02
3.407872281968593597e-03 1.033090057373046875e+02
3.376387292519211769e-03 1.035371704101562500e+02
3.345216158777475357e-03 1.037632064819335938e+02
3.314299043267965317e-03 1.039871673583984375e+02
3.283730009570717812e-03 1.042090606689453125e+02
3.253380069509148598e-03 1.044289093017578125e+02
3.223330713808536530e-03 1.046467208862304688e+02
3.193560522049665451e-03 1.048625106811523438e+02
3.164083231240510941e-03 1.050763244628906250e+02
3.134819446131587029e-03 1.052881469726562500e+02
3.105893032625317574e-03 1.054980239868164062e+02
3.077204339206218719e-03 1.057059631347656250e+02
3.048751968890428543e-03 1.059119796752929688e+02
3.020552685484290123e-03 1.061160888671875000e+02
2.992746653035283089e-03 1.063183135986328125e+02
2.965026767924427986e-03 1.065186767578125000e+02
2.937664743512868881e-03 1.067171936035156250e+02
2.910555806010961533e-03 1.069138717651367188e+02
2.883650129660964012e-03 1.071087341308593750e+02
2.856975421309471130e-03 1.073017959594726562e+02
2.830609912052750587e-03 1.074930725097656250e+02
2.804560353979468346e-03 1.076818008422851562e+02
2.778811613097786903e-03 1.078682785034179688e+02
2.753435866907238960e-03 1.080525665283203125e+02
2.728220773860812187e-03 1.082351760864257812e+02
2.703249920159578323e-03 1.084161376953125000e+02
2.678614808246493340e-03 1.085946731567382812e+02
2.654248615726828575e-03 1.087710647583007812e+02
2.630205592140555382e-03 1.089453659057617188e+02
2.606399357318878174e-03 1.091181259155273438e+02
2.582791261374950409e-03 1.092888488769531250e+02
2.559457439929246902e-03 1.094580612182617188e+02
2.536434447392821312e-03 1.096250152587890625e+02
2.513720653951168060e-03 1.097894973754882812e+02
2.491320483386516571e-03 1.099520492553710938e+02
2.469083527103066444e-03 1.101131896972656250e+02
2.447073580697178841e-03 1.102724533081054688e+02
2.425265964120626450e-03 1.104303665161132812e+02
2.403785008937120438e-03 1.105861358642578125e+02
2.382615348324179649e-03 1.107395935058593750e+02
2.361623803153634071e-03 1.108917541503906250e+02
2.340870210900902748e-03 1.110421371459960938e+02
2.320287283509969711e-03 1.111912841796875000e+02
2.299990272149443626e-03 1.113382492065429688e+02
2.279926557093858719e-03 1.114837341308593750e+02
2.260086825117468834e-03 1.116274948120117188e+02
2.240516943857073784e-03 1.117690887451171875e+02
2.221237868070602417e-03 1.119090347290039062e+02
2.202072180807590485e-03 1.120478591918945312e+02
2.183104166761040688e-03 1.121851959228515625e+02
2.164417644962668419e-03 1.123204956054687500e+02
2.145904814824461937e-03 1.124547348022460938e+02
2.127625979483127594e-03 1.125871276855468750e+02
2.109639113768935204e-03 1.127174987792968750e+02
2.091799629852175713e-03 1.128468551635742188e+02
2.074139658361673355e-03 1.129747161865234375e+02
2.056690165773034096e-03 1.131011962890625000e+02
2.039371291175484657e-03 1.132267227172851562e+02
2.022309461608529091e-03 1.133503875732421875e+02
2.005401765927672386e-03 1.134728469848632812e+02
1.988672418519854546e-03 1.135938720703125000e+02
1.972239697352051735e-03 1.137130050659179688e+02
1.955921761691570282e-03 1.138312530517578125e+02
1.939804758876562119e-03 1.139481353759765625e+02
1.923829782754182816e-03 1.140638122558593750e+02
1.908048521727323532e-03 1.141782608032226562e+02
1.892418600618839264e-03 1.142914123535156250e+02
1.876962487585842609e-03 1.144033126831054688e+02
1.861736993305385113e-03 1.145136413574218750e+02
1.846629311330616474e-03 1.146231842041015625e+02
1.831769361160695553e-03 1.147309722900390625e+02
1.816986128687858582e-03 1.148380126953125000e+02
1.802357495762407780e-03 1.149438095092773438e+02
1.787878223694860935e-03 1.150488967895507812e+02
1.773561700247228146e-03 1.151525192260742188e+02
1.759415143169462681e-03 1.152549514770507812e+02
1.745431218296289444e-03 1.153562622070312500e+02
1.731568365357816219e-03 1.154566345214843750e+02
1.717886887490749359e-03 1.155558166503906250e+02
1.704377587884664536e-03 1.156538238525390625e+02
1.690976554527878761e-03 1.157507171630859375e+02
1.677686464972794056e-03 1.158469848632812500e+02
1.664570416323840618e-03 1.159421234130859375e+02
1.651536091230809689e-03 1.160366668701171875e+02
1.638654037378728390e-03 1.161298599243164062e+02
1.625942299142479897e-03 1.162219543457031250e+02
1.613368163816630840e-03 1.163130493164062500e+02
1.600871910341084003e-03 1.164035644531250000e+02
1.588570768944919109e-03 1.164927368164062500e+02
1.576339709572494030e-03 1.165813446044921875e+02
1.564325531944632530e-03 1.166684188842773438e+02
1.552366302348673344e-03 1.167549514770507812e+02
1.540490193292498589e-03 1.168409729003906250e+02
1.528776483610272408e-03 1.169259719848632812e+02
1.517104450613260269e-03 1.170104598999023438e+02
1.505609601736068726e-03 1.170937042236328125e+02
1.494198921136558056e-03 1.171764526367187500e+02
1.482894760556519032e-03 1.172582244873046875e+02
1.471745665185153484e-03 1.173390808105468750e+02
1.460729865357279778e-03 1.174189300537109375e+02
1.449828851036727428e-03 1.174977874755859375e+02
1.439009560272097588e-03 1.175761871337890625e+02
1.428327290341258049e-03 1.176536331176757812e+02
1.417763531208038330e-03 1.177301635742187500e+02
1.407267525792121887e-03 1.178062667846679688e+02
1.396877458319067955e-03 1.178814392089843750e+02
1.386558637022972107e-03 1.179562072753906250e+02
1.376400818116962910e-03 1.180297927856445312e+02
1.366302254609763622e-03 1.181029968261718750e+02
1.356248394586145878e-03 1.181757965087890625e+02
1.346319448202848434e-03 1.182477264404296875e+02
1.336514716967940331e-03 1.183188171386718750e+02
1.326781115494668484e-03 1.183892517089843750e+02
1.317211193963885307e-03 1.184585189819335938e+02
1.307703205384314060e-03 1.185274276733398438e+02
1.298334915190935135e-03 1.185954437255859375e+02
1.289038802497088909e-03 1.186626358032226562e+02


==> figures/pgf_plots/real_grad_vrk0.05.txt <==
3.059576601679328480e-08 5.333332824707031250e+01
4.757202826862444860e-08 5.233332824707031250e+01
7.329926262210666766e-08 5.133332824707031250e+01
1.119177325253583458e-07 5.033332824707031250e+01
1.693335225050752769e-07 4.933332824707031250e+01
2.538777864084299797e-07 4.833332824707031250e+01
3.771696337131607935e-07 4.733332824707031250e+01
5.552276073240061737e-07 4.633332824707031250e+01
8.098773219595456766e-07 4.533332824707031250e+01
1.170502242092579364e-06 4.433332824707031250e+01
1.676179179999471883e-06 4.333332824707031250e+01
2.378228025951527872e-06 4.233332824707031250e+01
3.343184467945582803e-06 4.133332824707031250e+01
4.656173026325661909e-06 4.033332824707031250e+01
6.424613914949527049e-06 3.933332824707031250e+01
8.782139975458504028e-06 3.833332824707031250e+01
1.189252920108068116e-05 3.733332824707031250e+01
1.595337568200607079e-05 3.633332824707031250e+01
2.119913066888737025e-05 3.533332824707031250e+01
2.790305176035658738e-05 3.433332824707031250e+01
3.637751051054592677e-05 3.333332824707031250e+01
4.697203819657676450e-05 3.233332824707031250e+01
6.006844954345726367e-05 3.133332824707031250e+01
7.607238983968551602e-05 3.033332824707031250e+01
9.540071730046976875e-05 2.933332824707031250e+01
1.184642734657272454e-04 2.833332824707031250e+01
1.456458199538473791e-04 2.733332824707031250e+01
1.772732341398300642e-04 2.633332824707031250e+01
2.135884550641392458e-04 2.533332824707031250e+01
2.547131395468883123e-04 2.433332824707031250e+01
3.006125009055150518e-04 2.333332824707031250e+01
3.510593208862939642e-04 2.233332824707031250e+01
4.056006009212671120e-04 2.133332824707031250e+01
4.635296954839665464e-04 2.033332824707031250e+01
5.238669889624427561e-04 1.933332824707031250e+01
5.853521819244682494e-04 1.833332824707031250e+01
6.464509968168511951e-04 1.733332824707031250e+01
7.053785683593006986e-04 1.633332824707031250e+01
7.601409457105494458e-04 1.533332824707031250e+01
8.085950268054892037e-04 1.433332824707031250e+01
8.485259269038057011e-04 1.333332824707031250e+01
8.777393412350424943e-04 1.233332824707031250e+01
8.941650098984203418e-04 1.133332824707031250e+01
8.959660638370226839e-04 1.033332824707031250e+01
8.816479614608715813e-04 9.333328247070312500e+00
8.501600454890913131e-04 8.333328247070312500e+00
8.009825642956267151e-04 7.333328247070312500e+00
7.341923791851180311e-04 6.333328247070312500e+00
6.505015373396707493e-04 5.333328247070312500e+00
5.512643928534251237e-04 4.333328247070312500e+00
4.384509122176567233e-04 3.333328247070312500e+00
3.145860621748965244e-04 2.333328247070312500e+00
1.826575647295767375e-04 1.333328247070312500e+00
4.599661243093017916e-05 3.333282470703125000e-01


==> figures/pgf_plots/real_grad_vrk0.1.txt <==
3.257342692959267535e-04 5.333332824707031250e+01
3.588802078227354268e-04 5.233332824707031250e+01
3.943889979499731659e-04 5.133332824707031250e+01
4.322978355955744479e-04 5.033332824707031250e+01
4.726261001103735206e-04 4.933332824707031250e+01
5.153730310550234213e-04 4.833332824707031250e+01
5.605154136585739025e-04 4.733332824707031250e+01
6.080053113966091315e-04 4.633332824707031250e+01
6.577678876413755151e-04 4.533332824707031250e+01
7.096993613766083755e-04 4.433332824707031250e+01
7.636651444127882200e-04 4.333332824707031250e+01
8.194982092629324961e-04 4.233332824707031250e+01
8.769977377283682141e-04 4.133332824707031250e+01
9.359281001907365002e-04 4.033332824707031250e+01
9.960182145158857307e-04 3.933332824707031250e+01
1.056961331269137046e-03 3.833332824707031250e+01
1.118415288561790989e-03 3.733332824707031250e+01
1.180003275261876875e-03 3.633332824707031250e+01
1.241315135501341914e-03 3.533332824707031250e+01
1.301909240420316867e-03 3.433332824707031250e+01
1.361314944961877597e-03 3.333332824707031250e+01
1.419035638356162983e-03 3.233332824707031250e+01
1.474552386832653000e-03 3.133332824707031250e+01
1.527328156228916845e-03 3.033332824707031250e+01
1.576812590709593788e-03 2.933332824707031250e+01
1.622447311986235192e-03 2.833332824707031250e+01
1.663671691477411601e-03 2.733332824707031250e+01
1.699929036030427536e-03 2.633332824707031250e+01
1.730673116417039484e-03 2.533332824707031250e+01
1.755374957100363674e-03 2.433332824707031250e+01
1.773529796034490312e-03 2.333332824707031250e+01
1.784664114781792836e-03 2.233332824707031250e+01
1.788342632280803726e-03 2.133332824707031250e+01
1.784175150412965326e-03 2.033332824707031250e+01
1.771823136312479377e-03 1.933332824707031250e+01
1.751005925315568231e-03 1.833332824707031250e+01
1.721506429685111745e-03 1.733332824707031250e+01
1.683176241855533417e-03 1.633332824707031250e+01
1.635940026948147930e-03 1.533332824707031250e+01
1.579799107678568322e-03 1.433332824707031250e+01
1.514834155425471814e-03 1.333332824707031250e+01
1.441206914005005576e-03 1.233332824707031250e+01
1.359160897390698092e-03 1.133332824707031250e+01
1.269021018974010248e-03 1.033332824707031250e+01
1.171192127665555797e-03 9.333328247070312500e+00
1.066156444839084149e-03 8.333328247070312500e+00
9.544699154327047907e-04 7.333328247070312500e+00
8.367575060327362606e-04 6.333328247070312500e+00
7.137075020484532142e-04 5.333328247070312500e+00
5.860648747106248597e-04 4.333328247070312500e+00
4.546238061703706135e-04 3.333328247070312500e+00
3.202194770337100645e-04 2.333328247070312500e+00
1.837192348672562797e-04 1.333328247070312500e+00
4.601327421798496331e-05 3.333282470703125000e-01


==> figures/pgf_plots/real_grad_vrk0.5.txt <==
6.498010398075554535e-03 5.333332824707031250e+01
6.405847134618277566e-03 5.233332824707031250e+01
6.312130525953192454e-03 5.133332824707031250e+01
6.216878243744160606e-03 5.033332824707031250e+01
6.120108580583689603e-03 4.933332824707031250e+01
6.021840444717550637e-03 4.833332824707031250e+01
5.922093354420666228e-03 4.733332824707031250e+01
5.820887432026249260e-03 4.633332824707031250e+01
5.718243397610324463e-03 4.533332824707031250e+01
5.614182562334148544e-03 4.433332824707031250e+01
5.508726821447135387e-03 4.333332824707031250e+01
5.401898646953314301e-03 4.233332824707031250e+01
5.293721079944438586e-03 4.133332824707031250e+01
5.184217722603244247e-03 4.033332824707031250e+01
5.073412729880493952e-03 3.933332824707031250e+01
4.961330800849770087e-03 3.833332824707031250e+01
4.847997169744164628e-03 3.733332824707031250e+01
4.733437596679278096e-03 3.633332824707031250e+01
4.617678358067181868e-03 3.533332824707031250e+01
4.500746236726205392e-03 3.433332824707031250e+01
4.382668511691659684e-03 3.333332824707031250e+01
4.263472947732846983e-03 3.233332824707031250e+01
4.143187784581891207e-03 3.133332824707031250e+01
4.021841725880179706e-03 3.033332824707031250e+01
3.899463927848409797e-03 2.933332824707031250e+01
3.776083987686436067e-03 2.833332824707031250e+01
3.651731931709343865e-03 2.733332824707031250e+01
3.526438203226350473e-03 2.633332824707031250e+01
3.400233650169352285e-03 2.533332824707031250e+01
3.273149512478130616e-03 2.433332824707031250e+01
3.145217409249396155e-03 2.333332824707031250e+01
3.016469325657065038e-03 2.233332824707031250e+01
2.886937599651306918e-03 2.133332824707031250e+01
2.756654908444101069e-03 2.033332824707031250e+01
2.625654254789190449e-03 1.933332824707031250e+01
2.493968953064484590e-03 1.833332824707031250e+01
2.361632615165117424e-03 1.733332824707031250e+01
2.228679136215522705e-03 1.633332824707031250e+01
2.095142680109008532e-03 1.533332824707031250e+01
1.961057664883482030e-03 1.433332824707031250e+01
1.826458747942060054e-03 1.333332824707031250e+01
1.691380811127472621e-03 1.233332824707031250e+01
1.555858945659234971e-03 1.133332824707031250e+01
1.419928436942704012e-03 1.033332824707031250e+01
1.283624749259217740e-03 9.333328247070312500e+00
1.146983510346623108e-03 8.333328247070312500e+00
1.010040495879570071e-03 7.333328247070312500e+00
8.728316138590387066e-04 6.333328247070312500e+00
7.353928889206368287e-04 5.333328247070312500e+00
5.977604465712652330e-04 4.333328247070312500e+00
4.599704973638074493e-04 3.333328247070312500e+00
3.220593210195490247e-04 2.333328247070312500e+00
1.840632505080738279e-04 1.333328247070312500e+00
4.601865609441604536e-05 3.333282470703125000e-01


==> figures/pgf_plots/real_grad_vrk5.txt <==
7.353934014422237181e-03 5.333332824707031250e+01
7.216382828233814349e-03 5.233332824707031250e+01
7.078812629698887082e-03 5.133332824707031250e+01
6.941223780694255607e-03 5.033332824707031250e+01
6.803616643178610375e-03 4.933332824707031250e+01
6.665991579190957798e-03 4.833332824707031250e+01
6.528348950849023440e-03 4.733332824707031250e+01
6.390689120347667340e-03 4.633332824707031250e+01
6.253012449957295882e-03 4.533332824707031250e+01
6.115319302022272779e-03 4.433332824707031250e+01
5.977610038959331809e-03 4.333332824707031250e+01
5.839885023255977393e-03 4.233332824707031250e+01
5.702144617468908605e-03 4.133332824707031250e+01
5.564389184222419751e-03 4.033332824707031250e+01
5.426619086206807031e-03 3.933332824707031250e+01
5.288834686176784733e-03 3.833332824707031250e+01
5.151036346949889287e-03 3.733332824707031250e+01
5.013224431404885058e-03 3.633332824707031250e+01
4.875399302480173599e-03 3.533332824707031250e+01
4.737561323172203784e-03 3.433332824707031250e+01
4.599710856533874119e-03 3.333332824707031250e+01
4.461848265672937672e-03 3.233332824707031250e+01
4.323973913750413928e-03 3.133332824707031250e+01
4.186088163978987642e-03 3.033332824707031250e+01
4.048191379621420699e-03 2.933332824707031250e+01
3.910283923988951832e-03 2.833332824707031250e+01
3.772366160439704578e-03 2.733332824707031250e+01
3.634438452377088732e-03 2.633332824707031250e+01
3.496501163248208303e-03 2.533332824707031250e+01
3.358554656542260368e-03 2.433332824707031250e+01
3.220599295788943890e-03 2.333332824707031250e+01
3.082635444556859009e-03 2.233332824707031250e+01
2.944663466451912827e-03 2.133332824707031250e+01
2.806683725115720427e-03 2.033332824707031250e+01
2.668696584224007195e-03 1.933332824707031250e+01
2.530702407485014606e-03 1.833332824707031250e+01
2.392701558637897342e-03 1.733332824707031250e+01
2.254694401451130380e-03 1.633332824707031250e+01
2.116681299720906545e-03 1.533332824707031250e+01
1.978662617269542293e-03 1.433332824707031250e+01
1.840638717943875267e-03 1.333332824707031250e+01
1.702609965613667911e-03 1.233332824707031250e+01
1.564576724170009146e-03 1.133332824707031250e+01
1.426539357523712997e-03 1.033332824707031250e+01
1.288498229603722870e-03 9.333328247070312500e+00
1.150453704355509747e-03 8.333328247070312500e+00
1.012406145739474291e-03 7.333328247070312500e+00
8.743559177293467807e-04 6.333328247070312500e+00
7.363033843105885618e-04 5.333328247070312500e+00
5.982489094787915487e-04 4.333328247070312500e+00
4.601928572380796761e-04 3.333328247070312500e+00
3.221355915995084544e-04 2.333328247070312500e+00
1.840774765794659339e-04 1.333328247070312500e+00
4.601887619807267313e-05 3.333282470703125000e-01

